Algorithmic Shadow Spectroscopy

We present shadow spectroscopy as a simulator-agnostic quantum algorithm for estimating energy gaps using very few circuit repetitions (shots) and no extra resources (ancilla qubits) beyond performing time evolution and measurements. The approach builds on the fundamental feature that every observable property of a quantum system must evolve according to the same harmonic components: we can reveal them by post-processing classical shadows of time-evolved quantum states to extract a large number of time-periodic signals $N_o\propto 10^8$, whose frequencies correspond to Hamiltonian energy differences with Heisenberg-limited precision. We provide strong analytical guarantees that (a) quantum resources scale as $O(\log N_o)$, while the classical computational complexity is linear $O(N_o)$, (b) the signal-to-noise ratio increases with the number of processed signals as $\propto \sqrt{N_o}$, and (c) spectral peak positions are immune to reasonable levels of noise. We demonstrate our approach on model spin systems and the excited state conical intersection of molecular CH$_2$ and verify that our method is indeed intuitively easy to use in practice, robust against gate noise, amiable to a new type of algorithmic-error mitigation technique, and uses orders of magnitude fewer number of shots than typical near-term quantum algorithms -- as low as 10 shots per timestep is sufficient. Finally, we measured a high-quality, experimental shadow spectrum of a spin chain on readily-available IBM quantum computers, achieving the same precision as in noise-free simulations without using any advanced error mitigation, and verified scalability in tensor-network simulations of up to 100-qubit systems.

==> figures/hubbard_noise.tikz <==
\begin{tikzpicture}

\tikzset{%  To paint the axis interruption on the right plot.
    discontinuity/.style={%
        decoration={%
            show path construction,%
            lineto code={%
                \draw ([yshift=5pt]\tikzinputsegmentfirst) -- ([yshift=-5pt]\tikzinputsegmentfirst);%
                \draw ([yshift=5pt, xshift=2.5pt]\tikzinputsegmentfirst) -- ([yshift=-5pt, xshift=2.5pt]\tikzinputsegmentfirst);%
                \draw ([xshift=2.5pt]\tikzinputsegmentfirst) -- (\tikzinputsegmentlast);%
            }
        }
    }
}
\pgfplotsset{every axis plot post/.append style={join=round}}  % Makes plot a little less jagged.
\pgfplotsset{%  To get the axis on top, but the grid lines behind the plot.
    /pgfplots/layers/spect/.define layer set={
        axis background,axis grid,main,axis ticks,axis lines,axis tick labels,
        axis descriptions,axis foreground
    }{/pgfplots/layers/standard},
}

\definecolor{one}{RGB}{206, 104, 104}
\definecolor{two}{RGB}{231, 195, 146}
\definecolor{three}{RGB}{116, 185, 116}
\definecolor{four}{RGB}{126, 147, 165}

\begin{groupplot}[
    group style={
        group name=noisy spectra,
        group size=2 by 1,
        horizontal sep=0pt,
    },
    ymin=0, ymax=27,
    height=.7\columnwidth,
    ytick=\empty,
    tick pos=left,
    ]

\nextgroupplot[
width=.589\columnwidth,  % manually calculated from the relative widths of the two regions
set layers=spect,
legend style={
  at={(.75,.53)},  % relative to left axis environment
  anchor=center,
},
legend cell align={right},
axis y line*=left,
axis line style={line cap=round},  % can't draw box in a continuous line, this make the edge join a little nicer
xmin=0, xmax=.0129,
restrict x to domain=0:.015,
xtick={0, .01},
xtick style={color=black},
xticklabel style={/pgf/number format/.cd,fixed,fixed zerofill,precision=3,/tikz/.cd},
scaled x ticks=false,
xlabel style={yshift=4pt,at=(ticklabel cs:1.1)},
xlabel={$E$},
ylabel={$I(E)$ [arb. units]},
]
\addlegendimage{empty legend}
\addlegendentry{\hspace{-1.2cm}$\xi$}
\addplot [thick, one]
table {data/hubbard_noise-001.dat};
\addlegendentry{1.0}
\addplot [thick, two]
table {data/hubbard_noise-002.dat};
\addlegendentry{1.5}
\addplot [thick, three]
table {data/hubbard_noise-003.dat};
\addlegendentry{2.0}
\addplot [thick, four]
table {data/hubbard_noise-004.dat};
\addlegendentry{2.5}

\nextgroupplot[
width=.661\columnwidth,  % manually calculated from the relative widths of the two regions
set layers=spect,
axis y line*=right,
axis line style={line cap=round},
every outer x axis line/.append style={discontinuity},
xmin=.201, xmax=.2155,
restrict x to domain=.19:.22,
xtick={.205, .215},
xtick style={color=black},
xticklabel style={/pgf/number format/.cd,fixed zerofill,precision=3,/tikz/.cd},
extra x ticks={0.20800275111065},
extra x tick labels={$\tilde{\Delta}$},
extra x tick style={grid=major},
x grid style={black!55},
]
\addplot [thick, one]
table {data/hubbard_noise-001.dat};
\addplot [thick, two]
table {data/hubbard_noise-002.dat};
\addplot [thick, three]
table {data/hubbard_noise-003.dat};
\addplot [thick, four]
table {data/hubbard_noise-004.dat};
\fill[white] (current axis.south west) rectangle ([xshift=2.5pt]current axis.north west);
\end{groupplot}

\end{tikzpicture}


==> figures/hubbard_trotter.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\pgfplotsset{every axis plot post/.append style={join=round}}

\pgfplotsset{
    /pgfplots/layers/spect/.define layer set={
        axis background,axis grid,main,axis ticks,axis lines,axis tick labels,
        axis descriptions,axis foreground
    }{/pgfplots/layers/standard},
}

\definecolor{zero}{RGB}{180, 180, 180}
\definecolor{one}{RGB}{206, 104, 104}
\definecolor{two}{RGB}{231, 195, 146}
\definecolor{three}{RGB}{231, 217, 146}
\definecolor{four}{RGB}{209, 223, 141}
\definecolor{five}{RGB}{116, 185, 116}
\definecolor{six}{RGB}{126, 147, 165}
\definecolor{seven}{RGB}{146, 136, 176}
\definecolor{eight}{RGB}{166, 124, 166}

\begin{axis}[
width=.9\columnwidth,
height=.7\columnwidth,
set layers=spect,
legend cell align={left},
legend style={
  at={(1.03,.5)},
  anchor=west,
},
xmin=.2, xmax=.2215,
ymin=0, ymax=35,
ytick=\empty,
xtick={.205, .210, .215, .220},
xtick style={color=black},
x grid style={black!55},
tick align=outside,
tick pos=left,
extra x ticks={0.20102909343318132},
extra x tick labels={$\Delta$},
extra x tick style={grid=major},
xticklabel style={/pgf/number format/.cd,fixed zerofill,precision=3,/tikz/.cd},
ylabel style={yshift=-1.5pt},
xlabel style={yshift=7pt},
ylabel={$I(E)$ [arb. units]},
xlabel={$E$},
]
\addlegendimage{empty legend}
\addlegendentry{\hspace{-.55cm}$3\Delta\,\delta t / \pi$}
\addplot [thick, zero]
table {data/hubbard_trotter-000.dat};
\addlegendentry{$1/14$}
\addplot [thick, one]
table {data/hubbard_trotter-001.dat};
\addlegendentry{$1/16$}
\addplot [thick, two]
table {data/hubbard_trotter-002.dat};
\addlegendentry{$1/18$}
\addplot [thick, three]
table {data/hubbard_trotter-003.dat};
\addlegendentry{$1/20$}
\addplot [thick, four]
table {data/hubbard_trotter-004.dat};
\addlegendentry{$1/22$}
\addplot [thick, five]
table {data/hubbard_trotter-005.dat};
\addlegendentry{$1/24$}
\addplot [thick, six]
table {data/hubbard_trotter-006.dat};
\addlegendentry{$1/26$}
\addplot [thick, seven]
table {data/hubbard_trotter-007.dat};
\addlegendentry{$1/28$}
\addplot [thick, eight]
table {data/hubbard_trotter-008.dat};
\addlegendentry{$1/30$}
\end{axis}

\footnotesize
\begin{axis}[
xshift=.45\columnwidth,
yshift=.15\columnwidth,
width=.43\columnwidth,
height=.38\columnwidth,
axis background/.style={fill=white},
axis on top,
xmin=0, xmax=.08,
ymin=.1995, ymax=.22,
xtick={0, .08},
ytick={.22},
ytick pos=left,
xtick pos=right,
tick align=inside,
ytick style={draw=none},
extra y ticks={0.20102909343318132},
extra y tick labels={$\Delta$},
y tick label style={yshift={-(\tick==0.22)*.75ex}},
x tick label style={xshift={(\tick==0)*.6ex - (\tick==0.08)*1.9ex},/pgf/number format/.cd,fixed,precision=3,/tikz/.cd},
scaled x ticks=false,
xlabel={$\delta t$},
xlabel style={yshift=-11pt},
ylabel={$E_\mathrm{peak}$},
ylabel style={yshift=-20pt, xshift=0pt},
];
\addplot [lightgray]
table {
.0 0.20102909343318132
.1 0.20102909343318132
};
\addplot [semithick, zero, mark=o, mark size=1, only marks]
table[x expr={1/\thisrowno{0}}] {%
14 .214441
};
\addplot [semithick, one, mark=o, mark size=1, only marks]
table[x expr={1/\thisrowno{0}}] {%
16 .210419
};
\addplot [semithick, two, mark=o, mark size=1, only marks]
table[x expr={1/\thisrowno{0}}] {%
18 .208006
};
\addplot [semithick, three, mark=o, mark size=1, only marks]
table[x expr={1/\thisrowno{0}}] {%
20 .206574
};
\addplot [semithick, four, mark=o, mark size=1, only marks]
table[x expr={1/\thisrowno{0}}] {%
22 .205590
};
\addplot [semithick, five, mark=o, mark size=1, only marks]
table[x expr={1/\thisrowno{0}}] {%
24 .204785
};
\addplot [semithick, six, mark=o, mark size=1, only marks]
table[x expr={1/\thisrowno{0}}] {%
26 .203983
};
\addplot [semithick, seven, mark=o, mark size=1, only marks]
table[x expr={1/\thisrowno{0}}] {%
28 .203581
};
\addplot [semithick, eight, mark=o, mark size=1, only marks]
table[x expr={1/\thisrowno{0}}] {%
30 .203179
};
\addplot [semithick, gray]
table {data/trotter_inset-000.dat};
\end{axis}

\end{tikzpicture}


==> figures/noise_models.tikz <==
\begin{tikzpicture}

\tikzset{%  To paint the axis interruption on the right plot.
    discontinuity/.style={%
        decoration={%
            show path construction,%
            lineto code={%
                \draw ([yshift=5pt]\tikzinputsegmentfirst) -- ([yshift=-5pt]\tikzinputsegmentfirst);%
                \draw ([yshift=5pt, xshift=2.5pt]\tikzinputsegmentfirst) -- ([yshift=-5pt, xshift=2.5pt]\tikzinputsegmentfirst);%
                \draw ([xshift=2.5pt]\tikzinputsegmentfirst) -- (\tikzinputsegmentlast);%
            }
        }
    }
}
\pgfplotsset{every axis plot post/.append style={join=round}}  % Makes plot a little less jagged.
\pgfplotsset{%  To get the axis on top, but the grid lines behind the plot.
    /pgfplots/layers/spect/.define layer set={
        axis background,axis grid,main,axis ticks,axis lines,axis tick labels,
        axis descriptions,axis foreground
    }{/pgfplots/layers/standard},
}

\definecolor{one}{RGB}{206, 104, 104}
\definecolor{two}{RGB}{231, 195, 146}
\definecolor{three}{RGB}{116, 185, 116}
\definecolor{four}{RGB}{126, 147, 165}

\begin{groupplot}[
    group style={
        group name=noisy spectra,
        group size=2 by 3,
        horizontal sep=0pt,
        vertical sep=0pt,
    },
    ymin=0, ymax=27,
    height=.65\columnwidth,
    ytick=\empty,
    tick pos=left,
    ]

\nextgroupplot[
width=.589\columnwidth,  % manually calculated from the relative widths of the two regions
set layers=spect,
legend style={
  at={(.75,.53)},  % relative to left axis environment
  anchor=center,
},
legend cell align={right},
axis y line*=left,
axis line style={line cap=round},  % can't draw box in a continuous line, this make the edge join a little nicer
xmin=0, xmax=.0129,
restrict x to domain=0:.015,
xtick={0, .01},
xticklabels={},
xtick style={color=black},
xticklabel style={/pgf/number format/.cd,fixed,fixed zerofill,precision=3,/tikz/.cd},
scaled x ticks=false
]
\node[anchor=north west,xshift=6pt,yshift=-6pt] at (rel axis cs:0,1) {\textbf{a)} isotropic};
\addplot [thick, one]
table {data/hubbard_isotropic_noise-000.dat};
\addplot [thick, two]
table {data/hubbard_isotropic_noise-001.dat};
\addplot [thick, three]
table {data/hubbard_isotropic_noise-002.dat};
\addplot [thick, four]
table {data/hubbard_isotropic_noise-003.dat};

\nextgroupplot[
width=.661\columnwidth,  % manually calculated from the relative widths of the two regions
set layers=spect,
axis y line*=right,
axis line style={line cap=round},
every outer x axis line/.append style={discontinuity},
xmin=.201, xmax=.2155,
restrict x to domain=.19:.22,
xtick={.205, .215},
xtick style={color=black},
xticklabels={},
xticklabel style={/pgf/number format/.cd,fixed zerofill,precision=3,/tikz/.cd},
extra x ticks={0.20800275111065},
extra x tick labels={},
extra x tick style={grid=major},
x grid style={black!55},
]
\addplot [thick, one]
table {data/hubbard_isotropic_noise-000.dat};
\addplot [thick, two]
table {data/hubbard_isotropic_noise-001.dat};
\addplot [thick, three]
table {data/hubbard_isotropic_noise-002.dat};
\addplot [thick, four]
table {data/hubbard_isotropic_noise-003.dat};
\fill[white] (current axis.south west) rectangle ([xshift=2.5pt]current axis.north west);


\nextgroupplot[
width=.589\columnwidth,  % manually calculated from the relative widths of the two regions
set layers=spect,
legend style={
  at={(.95,.47)},  % relative to left axis environment
  anchor=east,
},
legend cell align={right},
axis y line*=left,
axis line style={line cap=round},  % can't draw box in a continuous line, this make the edge join a little nicer
xmin=0, xmax=.0129,
restrict x to domain=0:.015,
xtick={0, .01},
xticklabels={},
xtick style={color=black},
xticklabel style={/pgf/number format/.cd,fixed,fixed zerofill,precision=3,/tikz/.cd},
scaled x ticks=false,
ylabel style={yshift=2pt},
ylabel={$I(E)$ [arb. units]},
]
\node[anchor=north west,xshift=6pt,yshift=-6pt] at (rel axis cs:0,1) {\textbf{b)} anisotropic};
\addlegendimage{empty legend}
\addlegendentry{\hspace{-1.2cm}$\xi$}
\addplot [thick, one]
table {data/hubbard_anisotropic_noise-000.dat};
\addlegendentry{1.0}
\addplot [thick, two]
table {data/hubbard_anisotropic_noise-001.dat};
\addlegendentry{1.5}
\addplot [thick, three]
table {data/hubbard_anisotropic_noise-002.dat};
\addlegendentry{2.0}
\addplot [thick, four]
table {data/hubbard_anisotropic_noise-003.dat};
\addlegendentry{2.5}

\nextgroupplot[
width=.661\columnwidth,  % manually calculated from the relative widths of the two regions
set layers=spect,
axis y line*=right,
axis line style={line cap=round},
every outer x axis line/.append style={discontinuity},
xmin=.201, xmax=.2155,
restrict x to domain=.19:.22,
xtick={.205, .215},
xtick style={color=black},
xticklabels={},
xticklabel style={/pgf/number format/.cd,fixed zerofill,precision=3,/tikz/.cd},
extra x ticks={0.20800275111065},
extra x tick labels={},
extra x tick style={grid=major},
x grid style={black!55},
]
\addplot [thick, one]
table {data/hubbard_anisotropic_noise-000.dat};
\addplot [thick, two]
table {data/hubbard_anisotropic_noise-001.dat};
\addplot [thick, three]
table {data/hubbard_anisotropic_noise-002.dat};
\addplot [thick, four]
table {data/hubbard_anisotropic_noise-003.dat};
\fill[white] (current axis.south west) rectangle ([xshift=2.5pt]current axis.north west);


\nextgroupplot[
width=.589\columnwidth,  % manually calculated from the relative widths of the two regions
set layers=spect,
legend style={
  at={(.75,.53)},  % relative to left axis environment
  anchor=center,
},
legend cell align={right},
axis y line*=left,
axis line style={line cap=round},  % can't draw box in a continuous line, this make the edge join a little nicer
xmin=0, xmax=.0129,
restrict x to domain=0:.015,
xtick={0, .01},
xtick style={color=black},
xticklabel style={/pgf/number format/.cd,fixed,fixed zerofill,precision=3,/tikz/.cd},
scaled x ticks=false,
xlabel style={yshift=0pt,at=(ticklabel cs:1.1)},
xlabel={$E$},
]
\node[anchor=north west,xshift=6pt,yshift=-6pt,text width=5cm] at (rel axis cs:0,1) {\textbf{c)} anisotropic\\\hspace{1.4em}+ damping};
\addplot [thick, one]
table {data/hubbard_anisotropic_and_damping_noise-000.dat};
\addplot [thick, two]
table {data/hubbard_anisotropic_and_damping_noise-001.dat};
\addplot [thick, three]
table {data/hubbard_anisotropic_and_damping_noise-002.dat};
\addplot [thick, four]
table {data/hubbard_anisotropic_and_damping_noise-003.dat};

\nextgroupplot[
width=.661\columnwidth,  % manually calculated from the relative widths of the two regions
set layers=spect,
axis y line*=right,
axis line style={line cap=round},
every outer x axis line/.append style={discontinuity},
xmin=.201, xmax=.2155,
restrict x to domain=.19:.22,
xtick={.205, .215},
xtick style={color=black},
xticklabel style={/pgf/number format/.cd,fixed zerofill,precision=3,/tikz/.cd},
extra x ticks={0.20800275111065},
extra x tick labels={$\tilde{\Delta}$},
extra x tick style={grid=major},
x grid style={black!55},
]
\addplot [thick, one]
table {data/hubbard_anisotropic_and_damping_noise-000.dat};
\addplot [thick, two]
table {data/hubbard_anisotropic_and_damping_noise-001.dat};
\addplot [thick, three]
table {data/hubbard_anisotropic_and_damping_noise-002.dat};
\addplot [thick, four]
table {data/hubbard_anisotropic_and_damping_noise-003.dat};
\fill[white] (current axis.south west) rectangle ([xshift=2.5pt]current axis.north west);
\end{groupplot}

\end{tikzpicture}

